Doppler-Division Multiplexing for MIMO OFDM Joint Sensing and Communications

A promising waveform candidate for future joint sensing and communication systems is orthogonal frequencydivision multiplexing (OFDM). For such systems, supporting multiple transmit antennas requires multiplexing methods for the generation of orthogonal transmit signals, where equidistant subcarrier interleaving (ESI) is the most popular multiplexing method. In this work, we analyze a multiplexing method called Doppler-division multiplexing (DDM). This method applies a phase shift from OFDM symbol to OFDM symbol to separate signals transmitted by different Tx antennas along the velocity axis of the range-Doppler map. While general properties of DDM for the task of radar sensing are analyzed in this work, the main focus lies on the implications of DDM on the communication task. It will be shown that for DDM, the channels observed in the communication receiver are heavily timevarying, preventing any meaningful transmission of data when not taken into account. In this work, a communication system designed to combat these time-varying channels is proposed, which includes methods for data estimation, synchronization, and channel estimation. Bit error ratio (BER) simulations demonstrate the superiority of this communications system compared to a system utilizing ESI.

==> SimData/FP2_DDM_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.2650913823556826e-01   0.0000000000000000e+00
   1.0000000000000000e+00  -3.6298236297580511e-01   0.0000000000000000e+00
   2.0000000000000000e+00  -4.5448380623421858e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -6.6856220713366377e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -1.0887167059721827e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.7385352454395404e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.5649911038156077e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.4893775263927456e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.4532480538974433e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.4311820129607273e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.2402060042938192e+00   0.0000000000000000e+00


==> SimData/FP2_DDM_Ntx4_Nc1024_Nsym256_R12_CI1_CK1_CD2_Nbps2_Nprea16_Npi16.dat <==
   0.0000000000000000e+00  -3.0567167004253815e-01   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1514684407993365e-01   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4367483701508339e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -4.2926912159783437e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -6.5910144393239756e-01   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1362184727233902e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.8636106524043075e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.7549821786515047e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.7161127002600596e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.6931382163695536e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -5.6808576295704380e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -6.6277363259640927e+00   0.0000000000000000e+00


==> SimData/FP2_RDMult_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD1_Nbps2_Nprea4_Npi64.dat <==
   0.0000000000000000e+00  -3.2014222384250179e-01   1.0922220127111464e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.4887936271477382e-01   1.0333598202880707e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -4.2227431822409256e-01   9.7748820481693288e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -5.9871210538655562e-01   9.2382726094252798e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -9.6031763407600357e-01   8.7190615043351360e-01   0.0000000000000000e+00
   5.0000000000000000e+00  -1.5501843860662361e+00   8.2378803922443600e-01   0.0000000000000000e+00
   6.0000000000000000e+00  -2.3428985862302945e+00   7.7894007599592618e-01   0.0000000000000000e+00
   7.0000000000000000e+00  -3.2817540420987541e+00   7.3286955730576209e-01   0.0000000000000000e+00
   8.0000000000000000e+00  -4.2944279104535976e+00   6.9527017566229277e-01   0.0000000000000000e+00
   9.0000000000000000e+00  -5.3581512315962678e+00   6.5601014456643925e-01   0.0000000000000000e+00
   1.0000000000000000e+01  -6.2166787531990915e+00   6.2087698258412127e-01   0.0000000000000000e+00


==> SimData/FP2_RDMult_Ntx4_Nc1024_Nsym256_R12_CI1_CK1_CD2_Nbps2_Nprea16_Npi16.dat <==
   0.0000000000000000e+00  -3.0570125411256677e-01   0.0000000000000000e+00   7.1003450844936999e-01
   1.0000000000000000e+00  -3.1519239533020854e-01   0.0000000000000000e+00   6.3209461576862846e-01
   2.0000000000000000e+00  -3.4390483185251758e-01   0.0000000000000000e+00   5.6322331959791416e-01
   3.0000000000000000e+00  -4.3041171245018484e-01   0.0000000000000000e+00   5.0177049534441087e-01
   4.0000000000000000e+00  -6.6425950400851475e-01   0.0000000000000000e+00   4.4729822339554570e-01
   5.0000000000000000e+00  -1.1540195672532143e+00   0.0000000000000000e+00   3.9861048256384118e-01
   6.0000000000000000e+00  -1.9057129767131300e+00   0.0000000000000000e+00   3.5547914848536466e-01
   7.0000000000000000e+00  -2.8277536803839416e+00   0.0000000000000000e+00   3.1716178619878577e-01
   8.0000000000000000e+00  -3.8242694418562935e+00   0.0000000000000000e+00   2.8285523139351432e-01
   9.0000000000000000e+00  -4.8181337154129915e+00   0.0000000000000000e+00   2.5257044930650158e-01
   1.0000000000000000e+01  -5.8111213725804856e+00   0.0000000000000000e+00   2.2552210222078900e-01
   1.1000000000000000e+01  -6.8245997576622237e+00   0.0000000000000000e+00   2.0156644953021960e-01


==> SimData/FP_DDM_Ntx4_Nc1024_Nsym256_R12_CI0_CK0_CD2_Nbps2_Nprea16_Npi16.dat <==
   0.0000000000000000e+00  -3.2660534000405239e-01   0.0000000000000000e+00
   1.0000000000000000e+00  -3.6333832297013174e-01   0.0000000000000000e+00
   2.0000000000000000e+00  -4.5573075677023644e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -6.7160809727598003e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -1.0943809850869526e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.7476207143609086e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.5757723551826235e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.4981969503774319e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.4687393640965336e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.4049172130351426e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.3593308055895044e+00   0.0000000000000000e+00


==> SimData/FP_DDM_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD1_Nbps2_Nprea4_Npi64.dat <==
   0.0000000000000000e+00  -3.2014979777340846e-01   2.6771253099776668e+00
   1.0000000000000000e+00  -3.4973439689817004e-01   2.5415285414656341e+00
   2.0000000000000000e+00  -4.2646659699246814e-01   2.4210146827508723e+00
   3.0000000000000000e+00  -6.1383759795488413e-01   2.3077974089837761e+00
   4.0000000000000000e+00  -1.0015423951819773e+00   2.1878295776383565e+00
   5.0000000000000000e+00  -1.6314959788287708e+00   2.0741464792102966e+00
   6.0000000000000000e+00  -2.4514451920051359e+00   1.9688705104139086e+00
   7.0000000000000000e+00  -3.3836308171401388e+00   1.8694048359914424e+00
   8.0000000000000000e+00  -4.3579738731151805e+00   1.7699014777530933e+00
   9.0000000000000000e+00  -5.3209274755005147e+00   1.6839072582769674e+00
   1.0000000000000000e+01  -6.2659433515014591e+00   1.5935594760926020e+00


==> SimData/FP_DDM_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.2644787485865179e-01   0.0000000000000000e+00
   1.0000000000000000e+00  -3.6295945602267832e-01   0.0000000000000000e+00
   2.0000000000000000e+00  -4.5453790982546255e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -6.6863908681280071e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -1.0884732611693948e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.7382850425133638e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.5642698818663603e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.4858782783160516e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.4460807524306309e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.3838827005462742e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.3501874261496347e+00   0.0000000000000000e+00


==> SimData/FP_DDM_Ntx4_Nc1024_Nsym64_R1_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -7.6102711428341874e-01   0.0000000000000000e+00
   2.0000000000000000e+00  -9.1289490562332065e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -1.1150536900557331e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.3777417189320726e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.7045542631109767e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -2.0834364459726165e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -2.4911145232591720e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -2.9000841759178071e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -3.3002899004716384e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -3.6817667974364432e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -4.0465108410767572e+00   0.0000000000000000e+00
   2.2000000000000000e+01  -4.4174558015509646e+00   0.0000000000000000e+00
   2.4000000000000000e+01  -4.7654501628005024e+00   0.0000000000000000e+00
   2.6000000000000000e+01  -5.1038266167317135e+00   0.0000000000000000e+00
   2.8000000000000000e+01  -5.4612144502212558e+00   0.0000000000000000e+00
   3.0000000000000000e+01  -5.7673377187536508e+00   0.0000000000000000e+00


==> SimData/FP_DSI_Ntx4_Nc1024_Nsym256_R12_CI0_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1770737464019055e-01
   1.0000000000000000e+00  -3.3959102513537814e-01
   2.0000000000000000e+00  -3.9133932569696928e-01
   3.0000000000000000e+00  -5.0936242553768618e-01
   4.0000000000000000e+00  -7.5132634897479278e-01
   5.0000000000000000e+00  -1.1722366320502455e+00
   6.0000000000000000e+00  -1.7790578560006676e+00
   7.0000000000000000e+00  -2.5243588206711634e+00
   8.0000000000000000e+00  -3.3376673117812112e+00
   9.0000000000000000e+00  -4.1729419235479508e+00
   1.0000000000000000e+01  -4.9997459326436999e+00
   1.1000000000000000e+01  -5.8200643119544244e+00
   1.2000000000000000e+01  -6.6931836613004698e+00


==> SimData/FP_DSI_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD1_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1343407369394533e-01
   1.0000000000000000e+00  -3.3047994803968805e-01
   2.0000000000000000e+00  -3.7155537461323590e-01
   3.0000000000000000e+00  -4.6736389238487608e-01
   4.0000000000000000e+00  -6.6994833954307698e-01
   5.0000000000000000e+00  -1.0359093260862366e+00
   6.0000000000000000e+00  -1.5908605048284310e+00
   7.0000000000000000e+00  -2.3067237787429065e+00
   8.0000000000000000e+00  -3.1263470437944925e+00
   9.0000000000000000e+00  -3.9825906601559242e+00
   1.0000000000000000e+01  -4.7961245502804433e+00
   1.1000000000000000e+01  -5.5153245046984276e+00
   1.2000000000000000e+01  -6.1850854449603858e+00


==> SimData/FP_DSI_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1762482245277657e-01
   1.0000000000000000e+00  -3.3932911674674698e-01
   2.0000000000000000e+00  -3.9060329826423296e-01
   3.0000000000000000e+00  -5.0772243946064155e-01
   4.0000000000000000e+00  -7.4772662459401240e-01
   5.0000000000000000e+00  -1.1655188262754548e+00
   6.0000000000000000e+00  -1.7695568010550273e+00
   7.0000000000000000e+00  -2.5107926336407882e+00
   8.0000000000000000e+00  -3.3218671063117742e+00
   9.0000000000000000e+00  -4.1519553276867525e+00
   1.0000000000000000e+01  -4.9853693212100989e+00
   1.1000000000000000e+01  -5.8593822408293894e+00
   1.2000000000000000e+01  -6.6378989051865505e+00


==> SimData/FP_DSI_Ntx4_Nc1024_Nsym256_R12_CI1_CK1_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.0362300124316405e-01
   1.0000000000000000e+00  -3.0820626081961494e-01
   2.0000000000000000e+00  -3.2059476539809256e-01
   3.0000000000000000e+00  -3.5382115352186105e-01
   4.0000000000000000e+00  -4.3900858987818447e-01
   5.0000000000000000e+00  -6.3449813663533805e-01
   6.0000000000000000e+00  -1.0112224406354247e+00
   7.0000000000000000e+00  -1.6000183211487418e+00
   8.0000000000000000e+00  -2.3532512397086851e+00
   9.0000000000000000e+00  -3.1922601119338889e+00
   1.0000000000000000e+01  -4.0514309473159518e+00
   1.1000000000000000e+01  -4.9126171656569495e+00
   1.2000000000000000e+01  -5.7623504914556021e+00
   1.3000000000000000e+01  -6.6270680575348679e+00


==> SimData/FP_DSI_Ntx4_Nc1024_Nsym64_R1_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -7.0023236503285258e-01
   2.0000000000000000e+00  -8.1251973704180691e-01
   4.0000000000000000e+00  -9.4822794939185429e-01
   6.0000000000000000e+00  -1.1045700234728442e+00
   8.0000000000000000e+00  -1.2764026511433508e+00
   1.0000000000000000e+01  -1.4576758714560658e+00
   1.2000000000000000e+01  -1.6438141798377799e+00
   1.4000000000000000e+01  -1.8328014614150885e+00
   1.6000000000000000e+01  -2.0225341119657072e+00
   1.8000000000000000e+01  -2.2122556850590991e+00
   2.0000000000000000e+01  -2.3983952776908506e+00
   2.2000000000000000e+01  -2.5796195843498588e+00
   2.4000000000000000e+01  -2.7515132589410212e+00
   2.6000000000000000e+01  -2.9127619744994724e+00
   2.8000000000000000e+01  -3.0578389546185631e+00
   3.0000000000000000e+01  -3.1820769170578909e+00


==> SimData/FP_ESI_Ntx4_Nc1024_Nsym256_R12_CI0_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1764877177172990e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3949281741357429e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9111467369192221e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.0899318318076625e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.5149338179785319e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1749157755666546e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7860719304109156e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.5346291837324562e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.3542528088866734e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.1875564704497457e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -5.0494857112988569e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.8779132917830257e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.7331669711276296e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_ESI_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD1_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1343349422697514e-01   1.0981167078607710e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3046104110142183e-01   1.0371808921801944e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.7142869926292460e-01   9.7828805212549064e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -4.6727166031686518e-01   9.2345501873927183e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -6.7050052866476173e-01   8.7263368795447649e-01   0.0000000000000000e+00
   5.0000000000000000e+00  -1.0390070568209762e+00   8.2639490850383912e-01   0.0000000000000000e+00
   6.0000000000000000e+00  -1.5982519934436410e+00   7.7630160203103216e-01   0.0000000000000000e+00
   7.0000000000000000e+00  -2.3189071775532359e+00   7.3623327935626282e-01   0.0000000000000000e+00
   8.0000000000000000e+00  -3.1425622784700384e+00   6.9736085406426318e-01   0.0000000000000000e+00
   9.0000000000000000e+00  -4.0109695350333112e+00   6.5609446303787033e-01   0.0000000000000000e+00
   1.0000000000000000e+01  -4.8741810753198562e+00   6.2408858024139202e-01   0.0000000000000000e+00
   1.1000000000000000e+01  -5.7159410749704200e+00   5.8411728415928232e-01   0.0000000000000000e+00
   1.2000000000000000e+01  -6.6467623655178549e+00   5.5672068628854321e-01   0.0000000000000000e+00


==> SimData/FP_ESI_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1757669278893275e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3922433085263576e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9046664291204042e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.0740529494025255e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.4804615833236932e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1685306383559224e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7764120559378014e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.5210843907558447e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.3358089608766699e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.1692582249314496e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -5.0027503914889415e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.8312165662167423e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.7368242094299324e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_ESI_Ntx4_Nc1024_Nsym256_R12_CI1_CK1_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.0358691319991665e-01   0.0000000000000000e+00   7.0482272850956040e-01
   1.0000000000000000e+00  -3.0808878783633026e-01   0.0000000000000000e+00   6.2810547762711444e-01
   2.0000000000000000e+00  -3.2029355481464372e-01   0.0000000000000000e+00   5.6006190091489383e-01
   3.0000000000000000e+00  -3.5315307930001166e-01   0.0000000000000000e+00   4.9926475293514405e-01
   4.0000000000000000e+00  -4.3751758855198819e-01   0.0000000000000000e+00   4.4523709963053171e-01
   5.0000000000000000e+00  -6.3181914408588846e-01   0.0000000000000000e+00   3.9704505591055422e-01
   6.0000000000000000e+00  -1.0091379727765444e+00   0.0000000000000000e+00   3.5402271597874385e-01
   7.0000000000000000e+00  -1.6001652846836640e+00   0.0000000000000000e+00   3.1597630914430574e-01
   8.0000000000000000e+00  -2.3549454096564717e+00   0.0000000000000000e+00   2.8197673438826903e-01
   9.0000000000000000e+00  -3.1948654627088260e+00   0.0000000000000000e+00   2.5165640171775233e-01
   1.0000000000000000e+01  -4.0565462052603820e+00   0.0000000000000000e+00   2.2485393886842273e-01
   1.1000000000000000e+01  -4.9142718854815373e+00   0.0000000000000000e+00   2.0084616752314294e-01
   1.2000000000000000e+01  -5.7361819654397870e+00   0.0000000000000000e+00   1.7968879914073371e-01
   1.3000000000000000e+01  -6.6393636434448240e+00   0.0000000000000000e+00   1.6086735256530690e-01


==> SimData/FP_ESI_Ntx4_Nc1024_Nsym64_R1_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -7.0017363449949954e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -8.1258681737350291e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -9.4808969545500144e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.1044470470228342e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.2761483049292996e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.4570217209034819e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -1.6432701627093360e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -1.8315155796650981e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -2.0200947184649420e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -2.2083636545867149e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -2.3912713764371727e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+01  -2.5694040411338674e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+01  -2.7403423747564299e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+01  -2.8947703591907024e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+01  -3.0287793235761606e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+01  -3.1484707777638192e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_RDMult_Ntx4_Nc1024_Nsym256_R12_CI0_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.2677337332198497e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.6384491031778871e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -4.5687630061397300e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -6.7560110238829396e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -1.1062122806230466e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.7739595011729614e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.6214530116395096e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.5639166799060074e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.5287220462781059e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.5528591381002297e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.4787574175818801e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_RDMult_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.2660687651286247e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.6355584612791170e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -4.5611221409864589e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -6.7372921122606910e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -1.1026243113058607e+00   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.7681348481038377e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.6155920658888170e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.5691620632519934e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.5351465312351280e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.4983529736452610e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.3366011494834886e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_RDMult_Ntx4_Nc1024_Nsym64_R1_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -7.6248606770355276e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -9.1539270535204276e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -1.1191407671041165e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.3853316455365769e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.7173699718834501e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -2.1057370427111994e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -2.5280411968489918e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -2.9581409013919235e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -3.3784888533847530e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -3.7863394260504557e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -4.1801831796263658e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+01  -4.5641017675857736e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+01  -4.9407512945283099e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+01  -5.3057361841436546e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+01  -5.6612191553056146e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+01  -6.0309279248773979e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_SISO_Ntx4_Nc1024_Nsym256_R12_CI0_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1772971205025591e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3964585759499177e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9163711186785671e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.1003827920364997e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.5222585170263256e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1701290607028139e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7672242291806590e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.4944397073197160e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.2862411718716058e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.1009665542992817e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.9194838987752041e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.7137589053612388e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.5263241301362314e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_SISO_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD1_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1349212406202315e-01   1.1015072123452743e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3055748024554532e-01   1.0366784500199939e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.7181149983390210e-01   9.8105848178161414e-01   0.0000000000000000e+00
   3.0000000000000000e+00  -4.6797324442428467e-01   9.2755609135082406e-01   0.0000000000000000e+00
   4.0000000000000000e+00  -6.7112226106209560e-01   8.7160599630541025e-01   0.0000000000000000e+00
   5.0000000000000000e+00  -1.0363698159410561e+00   8.2459274858089326e-01   0.0000000000000000e+00
   6.0000000000000000e+00  -1.5851235422171053e+00   7.8027482286921390e-01   0.0000000000000000e+00
   7.0000000000000000e+00  -2.2887236178689765e+00   7.3603651146248505e-01   0.0000000000000000e+00
   8.0000000000000000e+00  -3.0944864528141962e+00   6.9786496589321922e-01   0.0000000000000000e+00
   9.0000000000000000e+00  -3.9366711840181350e+00   6.6014571855324389e-01   0.0000000000000000e+00
   1.0000000000000000e+01  -4.7846166362409344e+00   6.2121262150678302e-01   0.0000000000000000e+00
   1.1000000000000000e+01  -5.6142793004913614e+00   5.8769527028277091e-01   0.0000000000000000e+00
   1.2000000000000000e+01  -6.4676964750939714e+00   5.5886405134259931e-01   0.0000000000000000e+00


==> SimData/FP_SISO_Ntx4_Nc1024_Nsym256_R12_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1765012142803006e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3941176153548269e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9089747834088362e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.0831404342851516e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.4840250768213101e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1637831127104712e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7580232655445927e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.4829771026368719e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.2750082146311446e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.0865536611666418e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.8973368608658072e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.6861003778970494e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.4889598921744840e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/FP_SISO_Ntx4_Nc1024_Nsym256_R12_CI1_CK1_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -3.1051906874163493e-01   0.0000000000000000e+00   3.5341107452219317e-01
   1.0000000000000000e+00  -3.2436370142623444e-01   0.0000000000000000e+00   3.1496540446493504e-01
   2.0000000000000000e+00  -3.5874498392959708e-01   0.0000000000000000e+00   2.8084194511716165e-01
   3.0000000000000000e+00  -4.4209570584683711e-01   0.0000000000000000e+00   2.5012987505026069e-01
   4.0000000000000000e+00  -6.2656914089965421e-01   0.0000000000000000e+00   2.2295111407257823e-01
   5.0000000000000000e+00  -9.7494459668221978e-01   0.0000000000000000e+00   1.9876543150328710e-01
   6.0000000000000000e+00  -1.5161892399898229e+00   0.0000000000000000e+00   1.7711947074302326e-01
   7.0000000000000000e+00  -2.2130937696565658e+00   0.0000000000000000e+00   1.5801246944816000e-01
   8.0000000000000000e+00  -2.9996687323453735e+00   0.0000000000000000e+00   1.4101621277944124e-01
   9.0000000000000000e+00  -3.8132351923090093e+00   0.0000000000000000e+00   1.2581353650154606e-01
   1.0000000000000000e+01  -4.6290264349961845e+00   0.0000000000000000e+00   1.1234375446736054e-01
   1.1000000000000000e+01  -5.4370815580807106e+00   0.0000000000000000e+00   1.0025899457563159e-01
   1.2000000000000000e+01  -6.2241646293312805e+00   0.0000000000000000e+00   8.9548785567708372e-02


==> SimData/FP_SISO_Ntx4_Nc1024_Nsym64_R1_CI1_CK0_CD2_Nbps2_Nprea4_Npi16.dat <==
   0.0000000000000000e+00  -7.0042250084266011e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -8.1292146428943401e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -9.4873967574356188e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.1055088812825626e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.2780490477064148e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.4602320302629883e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -1.6480786902987343e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -1.8397421595914327e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -2.0337472685588689e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -2.2288799706293196e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -2.4246198926534617e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.2000000000000000e+01  -2.6200898599295335e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.4000000000000000e+01  -2.8141421862032105e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.6000000000000000e+01  -3.0062213860742335e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.8000000000000000e+01  -3.1937069563643896e+00   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+01  -3.3745179144834694e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> fig/MIMO_channel_pattern_DDM.dat <==
   0.0000000000000000e+00  -1.2516739540382417e+02   0.0000000000000000e+00
   1.0000000000000000e+00  -1.4343673107215361e+02  -1.8269335668329433e+01
   2.0000000000000000e+00  -1.4545502753283549e+02  -2.0287632129011314e+01
   3.0000000000000000e+00  -1.4063839502127666e+02  -1.5470999617452492e+01
   4.0000000000000000e+00  -1.2516739540382417e+02   0.0000000000000000e+00
   5.0000000000000000e+00  -1.4343673107215363e+02  -1.8269335668329461e+01
   6.0000000000000000e+00  -1.4545502753283552e+02  -2.0287632129011342e+01
   7.0000000000000000e+00  -1.4063839502127666e+02  -1.5470999617452492e+01
   8.0000000000000000e+00  -1.2516739540382417e+02   0.0000000000000000e+00
   9.0000000000000000e+00  -1.4343673107215363e+02  -1.8269335668329461e+01
   1.0000000000000000e+01  -1.4545502753283560e+02  -2.0287632129011428e+01
   1.1000000000000000e+01  -1.4063839502127669e+02  -1.5470999617452520e+01
   1.2000000000000000e+01  -1.2516739540382417e+02   0.0000000000000000e+00
   1.3000000000000000e+01  -1.4343673107215363e+02  -1.8269335668329461e+01
   1.4000000000000000e+01  -1.4545502753283546e+02  -2.0287632129011286e+01
   1.5000000000000000e+01  -1.4063839502127669e+02  -1.5470999617452520e+01
   1.6000000000000000e+01  -1.2516739540382417e+02   0.0000000000000000e+00
   1.7000000000000000e+01  -1.4343673107215363e+02  -1.8269335668329461e+01
   1.8000000000000000e+01  -1.4545502753283560e+02  -2.0287632129011428e+01
   1.9000000000000000e+01  -1.4063839502127678e+02  -1.5470999617452605e+01

